Agents on the Patch Path: Mining AI-Associated Security Remediation in GitHub Security Advisories

Autonomous coding agents are increasingly involved in software development, but their participation in real-world security remediation remains poorly understood. We investigate observable evidence of coding-agent involvement in commits referenced by reviewed GitHub Security Advisories (GHSAs), characterize the associated vulnerabilities, and examine review timing in relation to advisory disclosure routes. We develop a local-Git mining pipeline that identifies agent evidence through known agent accounts, explicit commit-message attribution, repository instruction files, and agent configuration artifacts. Linking these findings to GHSA-referenced commits yields 469 valid candidate advisories across 189 repositories, including 448 with direct attribution and 21 supported only by repository-level evidence. Claude is the most frequently observed tool family, followed by Copilot and Cursor. We further compare review timing against other advisories and historical baselines using an exact route--timing decomposition. Relative to advisories published in the same months, candidate advisories exhibit a modestly longer mean review lag, primarily associated with within-route timing rather than disclosure-route composition. Compared with a historical baseline, they exhibit substantially shorter mean review lags, with both route composition and within-route timing contributing to the difference. These findings demonstrate that coding-agent involvement is already observable across hundreds of security advisories and repositories, including high- and critical-severity vulnerabilities. By distinguishing direct attribution from repository-level adoption evidence and separating route-composition effects from within-route timing differences, we provide an empirical characterization of agent-associated remediation in the GHSA review pipeline.

==> images/FigReviewOrder_cand_gra.csv <==
x,y
1.8,4.6
6.6,6.8
7.7,7.9
7.2,7.9
8.8,12.8
8.9,12.8
13.8,13.9
25.6,25.9
29.1,31.7
29.9,32.6
31.8,32.9
32.7,32.9
33.4,33.7
33.7,33.7
33.9,34.0
37.7,39.9
41.1,41.6
43.0,43.7
44.9,47.8
50.0,50.8
50.3,50.9
53.4,54.8
51.0,54.9
51.0,55.6
55.6,55.9
53.8,56.0
55.0,56.6
55.6,56.9
57.8,59.1
61.6,62.8
62.0,62.9
62.7,63.0
63.7,63.8
63.0,63.9
63.2,63.9
63.9,64.8
66.7,68.1
69.7,70.7
71.6,71.9
71.7,71.9
73.6,74.6
73.6,74.7
75.9,76.8
76.2,76.8
76.5,76.8
77.4,77.8
81.3,83.8
82.8,84.9
84.8,87.7
89.7,89.9
89.6,90.0
86.9,90.0
40.6,90.0
88.1,90.0
89.7,90.9
40.6,90.9
91.4,92.2
91.8,92.9
89.9,96.8
96.2,97.0
96.4,97.6
97.1,97.6
96.6,97.6
97.4,97.8
97.5,97.8
99.4,99.9
102.7,104.0
105.4,105.9
104.8,105.9
105.6,106.9
106.0,106.9
106.6,107.0
107.0,111.6
111.6,111.8
108.0,111.9
108.8,111.9
109.1,111.9
112.6,113.6
111.0,113.7
110.9,115.0
111.5,118.9
111.6,118.9
111.9,119.9
112.7,123.8
112.9,123.9
113.4,123.9
113.6,124.7
116.4,124.9
118.6,125.9
126.6,126.8
122.2,126.9
123.5,127.7
123.6,127.7
123.9,127.8
126.9,132.6
127.9,133.8
129.8,133.9
132.9,133.9
128.9,133.9
130.1,133.9
130.6,134.8
130.6,137.6
132.9,138.8
141.6,145.8
143.6,146.0
145.6,146.0
145.6,146.7
143.6,146.7
143.6,146.8
145.6,146.9
138.5,148.9
138.5,154.7
153.4,162.9
156.2,162.9
151.6,165.8
164.3,166.7
167.3,167.8
167.3,168.5
167.5,168.6
168.6,169.6
140.5,173.0
144.2,176.9
145.8,180.8
146.7,181.8
148.1,182.8
148.2,182.8
148.5,182.8
151.0,188.0
151.6,188.9
164.9,194.9
154.4,194.9
155.4,196.8
156.2,197.8
150.6,200.9
174.1,200.9
174.2,200.9
184.7,201.8
188.9,201.8
171.5,201.9
193.7,201.9
199.3,201.9
181.0,202.9
201.0,203.6
185.6,204.6
181.0,204.7
183.8,204.7
183.9,204.7
188.1,204.7
188.9,204.7
180.0,204.7
182.5,204.7
182.6,204.7
182.6,204.9
182.7,204.9
182.8,204.9
203.6,204.9
203.7,204.9
200.5,208.6
157.9,208.7
158.2,208.8
158.5,208.9
158.5,209.6
158.6,209.7
165.5,209.7
159.4,211.7
159.6,211.7
160.0,211.9
205.3,214.8
211.6,214.9
214.6,217.9
200.9,218.6
215.6,218.6
215.6,218.7
221.7,223.8
160.4,224.6
160.5,224.6
160.6,224.6
160.8,225.9
221.2,228.7
160.5,228.7
213.3,228.9
215.3,228.9
186.0,229.8
186.8,229.9
162.3,230.8
172.5,230.9
180.3,230.9
162.7,231.8
218.2,231.8
182.9,232.9
163.5,236.6
164.7,236.7
164.2,236.7
163.7,236.7
236.7,236.8
166.0,239.7
183.6,239.8
212.6,239.8
210.2,239.8
200.9,243.7
208.0,243.7
220.6,243.8
222.7,243.9
224.2,243.9
218.3,244.6
189.9,244.6
189.9,245.6
190.1,245.6
195.0,245.8
207.6,246.9
218.2,250.6
228.1,250.8
221.5,250.8
224.7,250.9
243.8,250.9
238.5,250.9
245.5,252.9
171.4,252.9
190.4,256.9
185.7,257.9
188.8,259.6
249.0,259.6
202.5,259.7
208.6,260.7
173.4,264.6
172.8,264.6


==> images/FigReviewOrder_cand_nvd.csv <==
x,y
17.4,36.9
63.8,64.9
70.0,70.7
83.8,85.8
84.9,126.2
91.3,93.2
96.6,97.6
96.6,97.0
98.9,99.8
102.6,104.0
109.1,113.8
109.8,124.8
115.9,124.9
117.1,125.8
123.1,141.5
123.2,141.5
124.4,127.8
124.3,127.8
125.8,130.7
130.3,133.9
130.4,134.7
130.8,137.6
130.9,137.7
144.4,180.7
146.6,181.8
147.4,181.9
148.8,182.9
151.8,189.6
151.9,189.6
152.4,189.9
153.4,190.8
154.0,194.8
154.5,195.9
155.6,197.7
165.8,238.7
167.8,169.6
171.2,252.9
172.7,264.6
182.4,224.8
183.9,243.7
183.9,243.8
186.4,237.7
186.4,239.9
186.4,239.8
186.4,204.7
187.4,246.8
187.4,223.8
190.8,223.8
212.6,217.7
216.3,242.8
235.7,239.9
235.7,239.8


==> images/FigReviewOrder_other_gra.csv <==
x,y
0.7,1.6
1.6,1.8
1.7,1.9
1.7,2.0
1.8,2.0
1.6,4.6
2.6,4.7
2.9,4.7
2.9,4.8
2.8,4.8
3.9,4.8
4.6,4.8
4.8,4.8
4.8,4.9
4.9,5.0
4.8,5.0
5.0,5.7
5.1,5.7
5.3,5.7
5.3,5.8
5.4,5.8
5.5,5.8
5.8,5.8
6.6,6.8
6.0,6.8
6.7,6.8
6.5,6.8
6.1,6.8
6.3,6.8
6.4,6.8
6.9,7.7
7.7,7.8
7.4,7.8
7.1,7.8
7.4,7.9
7.5,7.9
7.1,7.9
7.9,7.9
7.3,7.9
7.6,7.9
7.7,7.9
7.8,7.9
8.5,8.8
8.6,8.8
7.9,8.8
8.0,8.8
8.1,8.8
8.4,8.8
8.8,8.9
8.7,8.9
10.9,11.7
11.3,11.7
11.4,11.7
11.4,11.8
12.0,12.6
12.4,12.6
8.9,12.6
8.8,12.6
8.9,12.8
11.7,12.8
11.8,12.8
12.8,12.8
9.1,12.8
10.6,12.8
12.4,12.8
12.5,12.8
12.5,12.9
11.7,12.9
11.8,12.9
11.9,12.9
12.3,12.9
12.1,12.9
12.2,12.9
12.7,12.9
12.8,12.9
13.6,13.7
13.0,13.7
13.3,13.7
13.2,13.7
13.3,13.9
13.7,13.9
13.9,13.9
14.2,14.7
14.7,14.8
14.4,14.8
14.3,14.8
14.0,14.8
14.5,14.8
14.6,14.8
14.8,14.9
14.7,14.9
14.9,14.9
14.8,15.0
15.5,15.7
14.9,15.7
15.4,15.7
15.8,15.8
15.4,15.8
15.5,15.9
15.8,15.9
15.7,15.9
15.6,15.9
15.9,15.9
18.6,19.7
18.8,19.7
18.5,19.7
19.4,19.7
17.7,19.7
16.1,19.7
18.9,19.7
17.0,19.7
16.6,19.8
16.8,19.8
19.8,19.9
19.9,20.0
17.1,20.0
18.8,20.0
17.4,20.0
17.8,20.0
17.9,20.0
18.4,20.0
18.5,20.0
18.9,20.0
19.2,20.0
20.5,20.7
20.0,20.7
19.3,20.7
20.7,20.7
19.4,20.7
19.6,20.7
19.7,20.7
20.4,20.9
20.6,20.9
20.8,20.9
20.6,21.0
20.7,21.0
20.8,21.0
20.9,21.0
21.4,21.8
21.0,21.8
21.5,21.8
21.2,21.8
21.3,21.8
21.6,21.8
21.8,21.8
21.8,21.9
21.9,21.9
22.6,22.7
22.8,22.8
23.3,25.8
24.9,25.8
25.7,25.9
25.1,25.9
23.8,25.9
25.9,26.0
24.4,26.0
24.6,26.0
24.9,26.0
25.3,26.0
25.5,26.0
26.0,26.0
25.7,26.0
26.3,26.8
26.6,26.8
26.4,26.8
25.8,26.8
26.8,26.8
25.9,26.8
26.9,26.9
26.1,26.9
26.3,26.9
25.8,27.6
25.8,27.7
26.3,27.7
26.4,27.7
26.5,27.7
26.6,27.7
26.7,27.7
26.8,27.7
26.9,27.7
27.3,27.9
27.4,27.9
26.8,27.9
27.5,27.9
27.4,28.0
25.8,28.6
28.1,28.6
27.6,28.6
27.7,28.6
27.8,28.6
28.7,28.9
28.4,28.9
28.4,29.6
29.5,29.8
29.2,29.8
29.3,29.9
29.6,29.9
29.7,29.9
28.9,31.7
31.9,32.7
32.6,32.7
32.5,32.8
30.7,32.8
30.5,32.8
32.8,32.8
29.9,32.8
30.7,32.9
30.8,32.9
32.1,32.9
32.3,32.9
32.4,32.9
32.7,32.9
32.9,32.9
32.9,33.0
30.4,33.0
30.8,33.0
33.5,33.7
33.4,33.7
33.3,33.7
33.0,33.7
33.4,33.8
33.5,33.8
33.8,33.8
33.6,33.8
33.7,33.8
33.8,33.9
33.9,34.0
34.6,34.7
34.7,34.7
34.5,34.8
34.6,34.8
34.3,34.8
34.7,34.8
34.8,34.8
34.4,34.8
34.5,34.9
34.6,34.9
34.7,34.9
34.9,34.9
34.7,35.0
34.9,35.0
35.5,35.7
35.3,35.7
35.4,35.8
35.7,35.8
35.7,35.9
35.8,35.9
35.5,35.9
35.6,35.9
35.9,35.9
36.7,36.7
36.7,36.8
36.1,36.8
36.6,36.8
36.0,36.8
36.4,36.8
36.5,36.8
36.8,36.8
36.9,36.9
36.9,37.0
37.8,39.6
38.6,39.7
37.1,39.7
38.5,39.7
39.7,39.7
39.8,39.9
37.3,40.0
37.6,40.0
38.3,40.0
38.4,40.0
38.5,40.0
38.7,40.0
38.8,40.0
39.4,40.0
39.5,40.0
39.6,40.0
39.7,40.0
40.0,40.6
40.6,40.6
40.8,40.9
41.2,41.6
41.3,41.6
40.9,41.6
41.0,41.6
41.1,41.6
41.7,41.7
41.7,41.8
41.5,41.8
42.2,42.6
42.5,42.6
42.4,42.7
42.6,42.7
42.2,42.7
42.1,42.9
42.6,42.9
42.7,42.9
42.8,42.9
43.3,43.8
43.6,43.9
43.4,43.9
43.5,43.9
43.7,43.9
43.9,44.0
47.1,47.7
46.2,47.7
44.9,47.7
46.8,47.7
44.6,47.7
45.0,47.7
44.7,47.7
44.8,47.7
44.8,47.8
44.9,47.8
46.2,47.8
47.7,47.8
47.6,47.8
47.5,47.8
44.1,47.9
44.0,47.9
44.3,47.9
44.8,47.9
44.9,47.9
45.3,47.9
45.4,47.9
46.0,48.0
45.4,48.0
45.6,48.0
45.9,48.0
48.2,48.6
48.4,48.6
46.1,48.7
46.2,48.7
46.6,48.9
46.8,48.9
47.8,48.9
47.0,48.9
47.7,48.9
47.2,48.9
48.1,48.9
48.2,48.9
48.0,48.9
47.9,49.6
48.9,49.6
49.4,49.6
49.6,49.6
49.4,49.8
49.6,49.8
49.5,49.8
48.4,49.8
48.2,49.8
48.7,49.9
48.8,49.9
48.9,49.9
49.3,49.9
49.0,49.9
49.6,49.9
49.1,49.9
49.2,49.9
49.5,49.9
49.7,49.9
49.9,49.9
50.2,50.8
50.3,50.9
50.4,50.9
50.6,50.9
50.7,50.9
53.5,53.9
52.7,53.9
52.2,53.9
52.6,53.9
51.9,53.9
53.8,53.9
53.9,54.6
53.9,54.7
53.8,54.7
49.6,54.7
51.0,54.7
54.0,54.7
54.7,54.8
52.8,54.8
53.6,54.8
50.9,54.8
53.2,54.8
53.2,54.9
54.8,54.9
54.9,54.9
53.6,54.9
51.0,54.9
55.3,55.6
53.9,55.6
51.7,55.7
51.8,55.7
51.9,55.7
52.5,55.7
52.7,55.7
52.9,55.7
53.1,55.7
53.3,55.8
53.5,55.8
53.6,55.8
55.5,55.8
55.4,55.8
53.8,55.8
55.6,55.8
53.7,55.8
53.9,55.8
54.3,55.8
54.9,55.8
54.6,55.8
55.6,55.9
53.1,55.9
53.5,55.9
53.6,55.9
53.8,55.9
54.2,55.9
55.3,56.0
53.8,56.0
54.5,56.0
55.6,56.0
56.0,56.6
55.7,56.6
55.0,56.6
54.9,56.6
55.6,56.6
55.6,56.7
56.0,56.8
56.4,56.8
54.7,56.8
54.9,56.8
55.0,56.9
56.6,56.9
55.9,56.9
55.3,56.9
55.7,56.9
55.4,56.9
55.6,56.9
55.6,57.0
55.7,57.0
55.8,57.0
55.8,57.7
55.9,57.8
56.5,57.8
56.9,57.8
57.7,57.9
57.5,57.9
55.4,57.9
57.8,57.9
51.4,57.9
54.2,57.9
56.3,57.9
57.6,58.1
56.8,58.1
56.9,58.1
57.4,58.1
57.5,58.1
57.8,59.0
57.6,59.1
57.7,59.1
57.8,59.1
57.9,59.1
58.5,60.6
58.6,60.7
60.1,60.8
58.3,60.8
57.6,60.8
60.0,60.8
60.3,60.8
60.6,60.8
58.4,60.8
58.7,60.9
58.8,60.9
59.2,60.9
59.8,60.9
60.9,60.9
60.0,60.9
60.1,60.9
60.2,60.9
60.4,60.9
60.6,60.9
56.9,60.9
51.8,60.9
53.0,60.9
51.4,60.9
56.2,60.9
54.2,60.9
46.1,60.9
45.6,60.9
45.6,61.0
46.0,61.0
44.5,61.0
56.2,61.0
55.2,61.0
56.9,61.0
53.0,61.0
28.9,61.7
61.6,61.7
61.3,61.7
61.1,61.7
61.7,61.7
54.2,61.8
56.2,61.8
51.4,61.8
46.1,61.8
53.0,61.8
51.8,61.8
55.2,61.8
56.9,61.8
60.7,61.8
60.8,61.8
60.9,61.8
60.9,61.9
61.0,61.9
60.6,61.9
61.1,61.9
61.2,61.9
56.2,61.9
55.2,61.9
51.4,61.9
51.8,61.9
54.2,61.9
53.0,61.9
56.9,61.9
56.9,62.0
53.0,62.0
55.2,62.0
56.2,62.0
51.8,62.0
51.4,62.0
54.2,62.0
62.6,62.8
62.0,62.8
62.5,62.8
56.2,62.8
51.4,62.8
56.9,62.8
53.0,62.8
54.2,62.8
61.4,62.8
62.8,62.8
61.5,62.8
62.6,62.9
62.5,62.9
61.8,62.9
62.4,62.9
61.9,62.9
62.2,62.9
62.3,62.9
62.6,63.0
62.7,63.0
62.8,63.0
62.9,63.0
61.7,63.1
63.6,63.8
63.1,63.8
63.4,63.8
63.7,63.8
63.4,63.9
63.0,63.9
63.1,63.9
63.6,63.9
63.8,63.9
64.7,64.7
64.3,64.8
63.7,64.8
63.8,64.8
63.9,64.8
64.6,64.8
64.3,64.9
64.6,64.9
63.9,64.9
64.0,65.0
63.9,65.0
64.1,65.0
64.1,65.1
64.2,65.1
64.4,65.1
64.6,65.1
64.7,65.1
64.8,65.1
64.9,65.1
67.5,67.7
65.7,67.7
65.5,67.7
64.8,67.7
65.0,67.7
65.1,67.8
65.4,67.8
65.5,67.8
65.6,67.8
66.6,67.8
67.7,67.8
66.5,68.0
65.8,68.0
65.9,68.0
66.4,68.0
66.5,68.1
66.6,68.1
66.9,68.1
68.7,68.8
68.5,68.8
67.9,68.8
68.0,68.8
68.1,68.8
54.5,68.8
67.9,68.9
68.7,68.9
68.0,68.9
68.2,68.9
67.2,69.0
67.3,69.0
67.4,69.0
67.5,69.0
67.6,69.0
68.1,69.0
68.5,69.0
68.2,69.0
67.9,69.0
67.8,69.0
68.9,69.0
68.7,69.0
68.6,69.0
69.4,69.6
69.5,69.6
67.7,69.6
68.2,69.6
67.8,69.6
67.9,69.6
68.0,69.6
69.5,69.8
69.4,69.8
68.8,69.8
68.8,69.9
68.9,69.9
69.6,69.9
53.9,70.6
69.9,70.6
67.9,70.6
69.7,70.6
70.0,70.6
68.9,70.6
69.0,70.6
56.9,70.6
69.1,70.6
69.3,70.6
69.4,70.6
69.5,70.6
69.6,70.6
69.7,70.7
69.8,70.7
70.0,70.7
70.2,70.7
70.6,70.8
70.2,70.8
70.3,70.8
70.2,70.9
70.7,70.9
70.6,70.9
71.5,71.6
71.3,71.6
71.3,71.7
70.7,71.7
70.6,71.7
70.3,71.7
70.2,71.7
71.8,71.8
71.7,71.8
70.7,71.8
70.4,71.8
70.6,71.8
70.9,71.8
71.5,71.8
70.8,71.8
70.8,71.9
71.5,71.9
70.9,71.9
71.2,71.9
71.3,71.9
71.4,71.9
71.6,71.9
71.7,71.9
71.9,71.9
73.8,74.6
74.6,74.6
73.7,74.6
73.7,74.7
61.8,74.7
72.0,74.7
74.6,74.7
72.6,74.7
74.1,74.7
72.2,74.7
71.9,74.7
72.5,74.7
74.7,74.8
71.9,74.8
72.1,74.8
72.2,74.8
72.2,74.9
72.3,74.9
72.5,74.9
72.6,74.9
72.7,74.9
72.9,74.9
73.4,74.9
73.6,75.6
74.1,75.6
75.0,75.6
75.0,75.7
74.9,75.7
74.5,75.7
75.5,75.7
75.6,75.7
74.8,75.7
74.1,75.7
74.1,75.8
74.3,75.8
74.4,75.8
74.5,75.8
74.6,75.8
75.8,75.8
74.6,75.9
74.7,75.9
74.8,75.9
74.7,76.5
74.8,76.5
75.3,76.5
74.9,76.5
75.0,76.5
75.0,76.7
75.1,76.7
75.3,76.7
75.4,76.7
75.5,76.7
75.6,76.7
75.7,76.7
76.1,76.7
75.8,76.7
76.7,76.8
75.8,76.8
76.6,76.8
76.1,76.8
76.4,76.8
75.9,76.8
76.5,76.8
76.0,76.8
76.3,76.8
76.2,76.8
76.9,77.5
76.5,77.5
76.6,77.5
76.7,77.5
76.8,77.5
77.6,77.7
77.2,77.7
77.5,77.7
77.1,77.7
76.6,77.7
76.7,77.7
77.7,77.7
76.5,77.7
77.4,77.7
76.9,77.7
77.0,77.7
77.0,77.8
77.1,77.8
77.3,77.8
77.6,77.8
77.4,77.8
77.7,77.8
77.7,77.9
77.8,77.9
78.6,78.6
78.4,78.7
78.1,78.7
78.6,78.7
77.9,78.7
78.0,78.7
78.8,78.9
77.9,78.9
78.6,78.9
78.1,78.9
78.2,78.9
78.7,78.9
78.9,78.9
81.4,81.8
80.7,81.8
81.5,81.9
81.7,81.9
81.2,81.9
81.1,81.9
81.8,81.9
79.0,81.9
80.5,81.9
82.0,82.7
79.0,82.7
79.1,82.7
82.3,82.7
82.2,82.7
79.7,82.7
79.7,82.8
79.8,82.8
79.9,82.8
82.8,82.8
80.0,82.8
80.1,82.8
80.2,82.8
82.8,82.9
80.3,82.9
82.9,82.9
80.5,82.9
83.6,83.7
83.4,83.7
82.9,83.7
80.7,83.7
80.8,83.7
80.9,83.7
81.0,83.7
81.4,83.8
81.5,83.8
81.6,83.8
81.7,83.8
83.0,83.8
81.8,83.8
81.7,83.9
81.8,83.9
83.6,83.9
81.9,83.9
82.5,83.9
83.9,83.9
83.1,84.3
83.6,84.7
81.8,84.7
82.3,84.7
81.9,84.7
82.2,84.7
82.9,84.7
83.8,84.7
82.4,84.7
82.4,84.8
82.5,84.8
82.6,84.8
83.6,84.8
82.7,84.8
82.8,84.8
82.9,84.8
82.3,84.8
82.7,84.9
82.8,84.9
82.9,84.9
84.9,84.9
83.0,84.9
83.3,84.9
83.4,84.9
85.0,85.6
62.8,85.7
81.7,85.7
83.4,85.7
83.5,85.7
84.4,85.7
84.9,85.7
83.7,85.7
85.4,85.7
83.5,85.8
83.6,85.8
85.7,85.8
84.9,85.8
83.9,85.8
85.1,85.8
84.4,85.8
83.7,85.8
83.8,85.8
84.6,85.8
84.0,85.8
84.7,85.8
85.7,85.9
85.8,85.9
85.4,85.9
83.6,85.9
83.9,85.9
84.7,85.9
84.8,85.9
85.3,85.9
84.9,87.6
85.7,87.6
85.0,87.6
85.2,87.6
85.4,87.7
85.5,87.7
85.6,87.7
84.8,87.7
85.6,88.5
86.9,88.7
88.1,88.7
86.1,88.7
87.6,88.7
87.8,88.7
88.4,88.7
85.6,88.7
88.2,88.7
88.3,88.7
85.6,88.8
85.7,88.8
85.8,88.8
89.0,89.9
89.6,89.9
89.2,89.9
89.7,90.0
88.9,90.0
89.0,90.0
88.7,90.0
88.8,90.0
89.6,90.0
85.7,90.0
85.8,90.0
86.2,90.0
86.4,90.0
86.5,90.0
86.8,90.0
87.1,90.0
87.2,90.0
87.6,90.0
87.8,90.0
88.1,90.0
88.7,90.7
90.0,90.8
90.6,90.8
90.7,90.8
90.0,90.9
90.4,90.9
88.3,90.9
88.4,90.9
88.5,90.9
88.6,90.9
89.7,90.9
88.7,90.9
88.8,90.9
89.1,90.9
89.2,90.9
90.3,90.9
89.5,90.9
88.9,91.0
89.0,91.0
89.5,91.0
89.6,91.0
89.7,91.0
90.1,91.0
90.3,91.0
89.8,91.0
90.4,91.0
89.4,91.8
91.0,91.8
91.0,91.9
91.4,91.9
91.7,91.9
89.9,91.9
90.5,92.0
91.8,92.1
89.9,92.1
90.0,92.1
90.1,92.1
90.4,92.2
90.5,92.2
90.6,92.2
90.7,92.2
91.2,92.2
91.9,92.2
90.8,92.2
91.5,92.2
92.6,92.6
91.0,92.8
91.0,92.9
91.4,92.9
91.9,92.9
92.4,92.9
90.8,92.9
92.6,92.9
85.7,92.9
90.6,92.9
90.7,92.9
92.8,92.9
91.3,92.9
91.3,93.0
90.8,93.0
90.9,93.2
91.1,93.2
91.4,93.2
91.5,93.2
91.6,93.3
91.7,93.3
91.8,93.3
91.9,93.3
51.9,95.7
95.6,95.7
91.2,95.7
93.0,95.7
92.3,95.7
92.4,95.7
93.2,95.8
93.5,95.8
95.5,95.8
91.8,96.0
93.9,96.0
94.0,96.0
93.0,96.0
94.2,96.0
96.5,96.7
94.4,96.7
95.8,96.7
93.3,96.8
95.8,96.8
89.9,96.8
91.8,96.8
96.8,96.8
96.7,96.8
92.9,96.8
96.3,96.8
95.9,96.8
93.0,96.8
93.0,97.0
93.3,97.0
93.4,97.0
93.7,97.0
93.9,97.0
94.1,97.0
94.5,97.0
94.8,97.0
95.0,97.0
95.1,97.0
95.5,97.0
95.6,97.0
95.9,97.0
95.8,97.0
96.0,97.0
96.1,97.0
96.2,97.0
96.3,97.0
96.9,97.0
97.6,97.6
96.4,97.6
96.5,97.6
94.9,97.6
96.7,97.7
97.6,97.8
96.7,97.8
96.8,97.8
96.9,97.8
97.1,97.8
97.0,97.8
97.2,97.8
97.5,97.8
97.7,97.8
97.7,97.9
97.8,97.9
97.9,97.9
97.2,98.6
98.5,98.7
98.6,98.7
96.2,98.7
97.2,98.7
98.7,98.8
98.7,98.9
97.9,98.9
97.2,98.9
98.9,99.6
98.7,99.6
98.3,99.6
98.8,99.6
97.8,99.6
98.0,99.6
98.9,99.7
98.5,99.7
98.7,99.7
98.2,99.8
98.3,99.8
98.4,99.8
98.5,99.8
98.6,99.8
99.4,99.8
99.5,99.8
99.0,99.8
98.8,99.8
99.1,99.8
98.9,99.8
99.8,99.9
99.1,99.9
99.4,99.9
99.5,99.9
99.6,99.9
99.7,99.9
99.0,99.9
99.2,99.9
99.3,99.9
102.3,102.7
101.6,102.7
100.1,102.7
100.5,102.7
99.9,102.7
102.6,102.7
102.7,102.8
99.9,102.8
101.5,102.8
100.6,102.8
101.3,103.0
100.9,103.0
100.6,103.0
100.3,103.0
100.2,103.0
100.0,103.0
102.7,103.0
102.8,103.0
102.3,103.0
100.8,103.0
101.1,103.0
101.9,103.0
102.5,103.0
102.7,103.8
103.1,103.8
103.3,103.8
103.4,103.8
103.2,103.8
101.8,103.8
102.2,103.8
102.3,103.9
102.4,103.9
103.2,103.9
103.6,103.9
103.5,103.9
103.3,103.9
102.9,103.9
103.8,103.9
103.4,103.9
102.2,103.9
102.5,104.0
102.6,104.0
102.7,104.0
103.7,104.0
103.8,104.0
102.8,104.0
102.9,104.0
103.2,104.0
103.3,104.0
103.4,104.8
103.5,104.8
103.6,104.8
104.8,104.8
104.3,105.0
104.1,105.0
104.0,105.0
103.9,105.1
103.8,105.1
103.7,105.1
104.9,105.1
105.2,105.9
104.5,105.9
104.7,105.9
105.0,105.9
105.5,105.9
104.9,105.9
104.8,105.9
105.6,105.9
105.7,105.9
104.3,105.9
104.4,105.9
104.6,105.9
105.3,105.9
105.4,105.9
105.5,106.0
105.6,106.0
105.7,106.0
105.6,106.8
106.1,106.9
48.9,106.9
106.7,106.9
102.6,106.9
104.9,106.9
105.6,106.9
106.4,106.9
105.8,106.9
105.9,106.9
106.0,106.9
106.9,107.0
104.9,107.0
106.3,107.0
106.5,107.0
106.6,107.0
106.8,107.0
106.9,107.1
107.8,110.6
108.8,110.6
109.6,110.6
107.5,110.6
107.6,110.6
108.4,110.6
109.2,110.6
106.6,110.6
110.6,110.7
110.3,110.7
108.3,110.7
109.7,110.7
108.6,110.7
110.0,110.7
110.0,110.8
109.4,110.8
110.6,110.8
107.8,110.8
110.1,110.8
103.8,110.8
104.9,110.8
110.6,110.9
107.2,110.9
109.5,110.9
106.7,111.6
107.6,111.6
107.1,111.6
109.5,111.6
108.5,111.6
107.2,111.6
108.0,111.7
107.9,111.7
109.5,111.7
107.7,111.7
107.8,111.7
28.6,111.7
42.5,111.8
111.1,111.8
111.0,111.8
111.2,111.8
109.8,111.8
110.1,111.8
107.0,111.8
107.1,111.8
107.2,111.8
107.5,111.8
107.7,111.9
107.8,111.9
107.9,111.9
108.4,111.9
108.6,111.9
108.8,111.9
108.9,111.9
109.0,111.9
109.1,111.9
109.1,112.6
109.3,112.6
109.5,112.6
110.8,112.6
112.5,112.9
112.3,112.9
112.8,112.9
108.5,112.9
112.7,112.9
112.6,112.9
108.7,112.9
109.5,112.9
112.9,112.9
109.7,113.6
109.6,113.6
109.8,113.6
110.3,113.7
109.7,113.7
111.9,113.7
111.6,113.7
109.8,113.7
109.9,113.7
110.7,113.7
110.4,113.7
113.3,113.7
109.2,113.7
113.4,113.7
113.5,113.7
103.8,113.7
110.5,113.7
113.1,113.8
113.4,113.8
113.4,113.9
112.3,113.9
111.3,113.9
110.5,113.9
112.0,113.9
110.7,115.0
110.9,115.0
111.4,115.0
111.7,115.0
111.1,115.0
114.5,117.9
116.5,117.9
114.0,117.9
115.9,118.0
114.0,118.0
116.6,118.0
109.8,118.8
116.6,118.8
118.0,118.8
118.0,118.9
118.4,118.9
111.5,118.9
112.1,118.9
111.3,118.9
111.4,118.9
111.6,118.9
112.7,118.9
111.7,118.9
114.0,118.9
118.4,119.0
119.7,119.7
119.5,119.7
119.6,119.7
118.4,119.7
111.8,119.8
111.9,119.8
116.6,119.8
112.0,119.9
112.1,119.9
112.3,119.9
120.9,123.7
91.8,123.7
120.0,123.7
123.6,123.7
123.5,123.7
120.0,123.8
120.2,123.8
123.7,123.8
123.6,123.8
111.8,123.8
112.3,123.8
112.5,123.8
112.6,123.8
112.7,123.8
120.6,123.9
112.8,123.9
112.7,123.9
116.3,123.9
118.2,123.9
112.9,123.9
113.0,123.9
113.1,123.9
113.3,123.9
113.5,124.0
120.9,124.7
124.5,124.7
124.6,124.7
113.6,124.7
116.2,124.8
124.8,124.8
116.7,124.8
113.7,124.8
116.4,124.8
113.8,124.8
113.9,124.8
114.0,124.8
114.1,124.8
114.2,124.8
116.3,124.8
116.6,124.8
123.9,124.8
119.6,124.8
114.6,124.8
117.6,124.8
117.9,124.8
114.5,124.8
115.1,124.9
115.2,124.9
116.1,124.9
115.6,124.9
119.5,124.9
115.8,124.9
119.9,124.9
120.0,124.9
116.3,124.9
118.7,124.9
115.9,124.9
116.2,124.9
116.5,124.9
116.6,124.9
123.0,124.9
120.9,124.9
116.7,124.9
116.8,124.9
125.4,125.7
125.3,125.7
125.6,125.7
116.1,125.7
119.9,125.7
125.5,125.7
116.8,125.7
116.9,125.7
116.9,125.8
117.0,125.8
117.2,125.8
117.3,125.8
117.4,125.8
117.5,125.8
117.6,125.8
117.7,125.8
117.7,125.9
124.7,125.9
123.9,125.9
117.8,125.9
118.5,125.9
120.5,125.9
119.5,125.9
117.9,125.9
118.0,125.9
118.8,125.9
120.7,125.9
118.1,125.9
118.3,125.9
118.4,125.9
118.6,125.9
118.7,126.0
118.8,126.0
124.8,126.0
118.9,126.0
119.0,126.0
119.1,126.0
119.3,126.0
119.4,126.0
119.5,126.0
119.6,126.0
119.7,126.0
119.8,126.0
119.8,126.1
119.9,126.1
126.1,126.1
120.0,126.1
120.1,126.1
120.2,126.1
126.0,126.1
120.3,126.1
120.4,126.1
120.6,126.1
120.7,126.1
120.8,126.1
120.8,126.2
120.9,126.2
124.8,126.2
120.3,126.2
126.4,126.7
120.4,126.7
126.6,126.8
121.3,126.9
121.5,126.9
121.6,126.9
122.4,126.9
122.6,126.9
122.9,126.9
123.0,126.9
127.6,127.7
122.9,127.7
123.1,127.7
123.2,127.7
123.3,127.7
123.4,127.7
123.5,127.7
123.6,127.7
124.3,127.7
123.7,127.7
123.8,127.7
123.9,127.8
124.2,127.8
124.0,127.8
124.3,127.8
124.4,127.8
124.5,127.8
124.6,127.8
124.6,127.9
124.7,127.9
125.3,127.9
127.7,127.9
127.1,127.9
124.8,127.9
124.9,127.9
125.7,127.9
126.1,127.9
126.1,128.0
124.9,128.0
125.2,128.0
125.3,128.0
125.4,128.0
125.5,128.0
119.8,130.6
122.2,130.6
123.7,130.6
124.6,130.6
124.8,130.6
124.9,130.6
125.5,130.6
126.4,130.6
125.8,130.6
125.7,130.6
126.1,130.6
126.7,130.6
125.8,130.7
127.5,130.7
127.7,130.7
126.4,130.7
125.9,130.7
126.0,130.7
126.3,130.7
126.8,130.7
130.6,130.7
69.8,130.7
129.0,130.7
129.0,130.8
128.6,130.8
130.7,130.8
128.4,130.8
128.5,130.8
126.6,130.8
126.6,130.9
130.9,131.0
131.4,131.6
126.6,131.6
131.6,131.6
131.6,131.7
127.4,131.9
130.9,131.9
126.9,131.9
127.4,132.1
126.8,132.1
130.8,132.1
127.3,132.1
126.8,132.6
128.5,132.6
130.4,132.6
130.6,132.6
127.9,132.6
127.0,132.6
127.1,132.6
127.2,132.6
127.3,132.6
127.4,132.6
127.7,132.6
129.5,132.6
129.6,132.6
132.6,132.8
127.7,133.5
127.8,133.5
132.6,133.6
132.8,133.6
132.3,133.6
133.6,133.6
132.8,133.7
133.5,133.7
133.2,133.7
132.4,133.7
127.6,133.7
133.6,133.7
129.8,133.7
127.7,133.7
131.3,133.7
132.6,133.8
130.4,133.8
127.8,133.8
132.8,133.8
133.8,133.8
128.3,133.8
128.0,133.8
127.9,133.8
128.5,133.8
128.8,133.8
128.9,133.8
129.0,133.8
129.0,133.9
129.5,133.9
129.8,133.9
130.8,133.9
133.8,133.9
128.2,133.9
129.3,133.9
131.1,133.9
128.4,133.9
129.4,133.9
133.9,134.7
134.6,134.7
134.2,134.7
134.3,134.7
134.1,134.7
134.5,134.7
130.4,134.7
131.4,134.7
134.7,134.8
133.9,134.8
130.6,134.8
130.7,134.8
126.8,137.5
130.6,137.6
130.7,137.6
132.6,137.6
130.8,137.6
137.5,137.6
135.3,137.6
130.8,137.7
133.1,137.7
131.2,137.7
130.9,137.7
131.9,137.7
131.6,137.7
131.0,137.7
132.5,137.7
131.7,137.7
132.8,137.7
131.3,137.7
131.4,137.7
137.7,137.7
135.3,137.7
131.5,137.7
131.6,137.8
131.7,137.8
131.8,137.8
132.6,137.8
135.3,137.9
136.9,137.9
132.0,138.6
131.8,138.6
131.9,138.6
132.5,138.6
137.9,138.6
137.9,138.7
132.5,138.7
131.9,138.7
133.7,138.7
132.2,138.7
137.5,138.7
132.6,138.7
133.2,138.7
132.7,138.7
132.4,138.7
133.4,138.7
132.1,138.8
132.6,138.8
132.7,138.8
133.9,138.8
135.7,138.8
133.1,138.8
132.8,138.8
132.9,138.8
133.5,138.8
137.3,138.8
138.4,138.8
137.5,138.8
137.8,138.8
133.0,138.8
133.2,138.9
139.4,139.6
133.3,139.6
133.4,139.6
133.5,139.6
133.5,139.7
133.6,139.7
133.7,140.7
138.4,140.7
134.4,140.7
133.8,140.7
134.4,140.8
134.1,140.8
134.2,140.8
134.3,140.8
134.6,140.8
134.7,140.9
134.8,140.9
136.8,140.9
138.3,140.9
138.5,140.9
134.9,140.9
135.2,140.9
139.3,140.9
135.5,140.9
139.7,140.9
135.1,140.9
140.0,140.9
135.3,140.9
135.4,140.9
135.6,140.9
137.8,141.5
138.2,141.6
141.5,141.7
136.0,141.7
136.1,141.7
136.1,142.0
136.6,142.0
136.2,142.0
139.3,145.7
141.6,145.7
139.3,145.8
139.7,145.8
142.7,145.8
140.5,145.8
139.6,146.0
141.7,146.0
139.7,146.0
140.6,146.0
138.8,146.0
138.4,146.0
139.3,146.0
142.2,146.0
145.8,146.0
145.6,146.0
139.4,146.0
139.4,146.7
138.4,146.7
143.6,146.8
146.0,146.8
146.5,146.8
139.4,146.8
139.4,146.9
128.6,146.9
146.0,146.9
140.6,146.9
140.6,147.0
140.8,147.0
145.7,147.0
146.5,147.0
139.4,147.7
147.2,147.7
146.5,147.7
140.5,147.7
140.4,147.7
124.4,147.8
146.5,147.8
140.4,147.8
143.3,147.8
145.6,147.8
136.6,147.8
136.7,147.8
145.7,147.9
145.6,147.9
147.9,147.9
137.1,147.9
137.3,147.9
140.9,148.6
146.8,148.6
148.3,148.7
148.4,148.7
148.7,148.7
137.5,148.7
137.5,148.8
137.6,148.8
137.7,148.8
137.8,148.8
142.3,148.8
140.0,148.8
137.9,148.8
138.2,148.8
140.6,148.8
147.6,148.9
145.5,148.9
139.7,148.9
139.4,148.9
144.4,148.9
138.1,148.9
138.2,148.9
138.3,148.9
138.3,149.0
148.1,151.6
140.1,151.6
138.4,151.6
138.3,151.6
146.7,151.6
151.4,153.8
152.5,153.8
153.6,153.9
152.7,153.9
152.5,153.9
150.4,153.9
153.3,153.9
149.6,153.9
152.6,153.9
153.1,153.9
146.6,153.9
148.3,153.9
141.0,154.6
149.5,154.6
149.4,154.6
152.8,154.6
151.4,154.6
138.7,154.6
153.8,154.6
153.6,154.6
150.6,154.6
151.6,154.6
152.7,154.6
146.7,154.7
154.6,154.7
138.4,154.7
138.5,154.7
138.5,154.8
138.6,154.8
144.5,154.8
147.7,154.8
154.6,154.8
138.7,154.8
138.7,154.9
155.5,155.6
152.4,155.6
141.7,155.7
140.8,155.7
154.4,155.7
139.4,155.7
138.3,155.7
152.5,155.7
141.4,155.7
141.3,155.7
152.4,155.7
155.5,155.7
138.9,155.8
139.4,155.8
139.2,155.8
139.2,155.9
139.3,155.9
140.8,155.9
154.8,155.9
158.3,158.7
156.0,158.8
155.8,158.8
155.8,159.0
157.2,159.0
157.9,159.0
157.8,159.0
147.9,159.0
148.4,159.0
148.6,159.0
139.7,159.0
139.4,159.0
139.6,159.0
141.6,159.0
140.4,159.0
150.9,159.0
146.0,159.0
141.6,159.6
159.8,159.8
159.8,159.9
139.4,159.9
139.5,159.9
139.6,160.6
145.3,160.6
160.5,160.7
160.6,160.7
159.9,160.7
160.7,160.7
139.6,160.8
139.7,160.8
139.8,160.8
147.9,160.8
140.3,160.9
140.4,160.9
145.0,161.5
152.5,161.5
160.3,161.6
140.3,161.6
155.8,161.6
155.4,161.6
139.8,161.6
139.9,161.6
153.5,161.6
140.6,161.6
139.8,161.7
150.9,161.7
146.7,161.7
155.8,161.8
142.5,161.9
145.3,161.9
155.7,161.9
146.3,161.9
140.0,161.9
161.7,161.9
159.7,161.9
140.0,162.6
140.1,162.6
140.2,162.6
140.3,162.6
140.4,162.6
161.7,162.8
140.4,162.8
146.7,162.8
158.8,162.8
159.5,162.8
162.0,162.8
161.9,162.9
153.4,162.9
154.2,162.9
153.5,162.9
156.2,162.9
153.3,163.0
160.9,165.6
141.8,165.7
146.7,165.7
147.7,165.7
146.4,165.7
163.4,165.7
151.0,165.7
151.6,165.7
151.7,165.7
152.5,165.7
155.3,165.7
160.9,165.7
162.8,165.7
140.9,165.7
159.6,165.7
145.7,165.7
140.9,165.8
145.7,165.8
146.4,165.8
146.5,165.8
148.3,165.8
152.7,165.8
154.6,165.8
158.8,165.8
159.8,165.8
159.9,165.8
160.4,165.8
162.8,165.8
140.6,165.8
142.7,165.8
146.7,165.8
153.9,165.8
154.4,165.8
154.4,165.9
158.3,165.9
158.8,165.9
161.3,165.9
162.3,165.9
162.4,165.9
143.0,165.9
155.8,165.9
158.7,165.9
160.7,165.9
152.6,165.9
141.4,166.6
145.6,166.6
152.6,166.6
162.7,166.6
155.4,166.6
155.5,166.6
159.1,166.6
159.8,166.6
161.5,166.6
164.8,166.6
161.8,166.7
146.6,166.7
159.8,166.7
152.7,166.7
146.5,166.7
160.6,166.7
160.6,166.8
155.4,166.8
146.5,166.8
146.6,166.8
147.4,166.8
152.1,166.8
153.4,166.8
160.0,166.8
160.0,166.9
154.1,166.9
154.4,166.9
155.4,166.9
155.5,166.9
158.9,166.9
159.4,166.9
160.6,166.9
160.6,167.0
144.8,167.0
147.9,167.0
152.6,167.0
155.7,167.0
153.1,167.0
155.9,167.0
158.7,167.0
151.3,167.6
158.4,167.6
158.7,167.6
160.6,167.6
165.4,167.6
161.4,167.6
161.5,167.6
163.5,167.6
161.8,167.6
147.7,167.7
161.8,167.7
161.8,167.8
163.5,167.8
166.5,167.8
164.8,167.8
165.5,167.8
165.6,167.8
167.2,167.8
167.4,167.8
166.9,167.8
167.5,167.8
167.3,167.8
167.7,167.8
167.3,168.5
147.7,168.5
167.5,168.5
167.6,168.5
166.8,168.5
166.9,168.5
167.0,168.5
167.7,168.5
167.2,168.5
167.3,168.6
167.7,168.6
167.4,168.6
167.5,168.6
167.6,168.6
167.8,168.6
147.7,168.6
167.9,168.6
165.9,168.6
167.3,168.7
168.2,168.7
168.3,168.7
168.4,168.7
168.5,168.7
147.7,168.8
147.7,168.9
149.4,168.9
150.5,168.9
156.8,168.9
166.8,168.9
142.7,169.6
152.9,169.6
166.8,169.6
168.4,169.6
168.6,169.6
167.5,169.6
168.8,169.6
168.3,169.6
167.9,169.6
168.5,169.6
168.6,169.7
168.7,169.7
168.7,169.8
169.4,169.8
148.3,169.8
166.6,169.8
169.0,169.8
146.9,169.8
152.0,169.8
153.6,169.8
154.5,169.8
155.8,169.8
168.6,169.8
168.4,169.8
168.8,169.8
166.5,169.8
168.3,169.8
166.0,169.8
166.7,169.9
166.6,169.9
166.9,169.9
167.0,169.9
169.8,169.9
159.0,169.9
166.2,169.9
166.3,169.9
166.4,169.9
166.5,169.9
169.4,169.9
168.1,169.9
167.1,169.9
169.6,169.9
169.5,169.9
169.0,169.9
169.3,169.9
168.8,169.9
168.9,169.9
169.1,169.9
169.2,169.9
169.7,169.9
169.1,172.7
70.7,172.7
170.7,172.7
162.7,172.7
172.6,172.7
172.6,172.8
10.7,172.8
170.3,172.8
163.7,172.8
171.8,172.8
170.4,172.8
171.7,172.8
162.6,172.8
160.4,172.9
166.3,172.9
172.3,172.9
165.6,172.9
170.7,172.9
170.3,172.9
163.6,172.9
162.8,172.9
169.1,172.9
140.3,172.9
140.4,172.9
140.4,173.0
140.6,173.0
147.4,173.0
162.8,173.0
154.4,173.0
169.1,173.0
169.1,173.7
173.4,173.7
173.6,173.7
173.3,173.7
160.8,173.7
161.4,173.7
163.6,173.7
173.4,173.8
162.7,173.8
170.7,173.8
172.6,173.8
166.1,173.9
147.8,173.9
166.0,173.9
143.0,173.9
141.3,173.9
142.5,173.9
153.5,173.9
144.3,173.9
146.4,173.9
153.6,173.9
140.7,173.9
158.9,173.9
140.8,173.9
158.9,174.0
162.9,174.0
163.5,174.0
166.4,174.0
174.3,174.7
174.5,174.7
141.0,174.7
150.9,174.7
175.3,175.7
175.6,175.7
175.5,175.7
141.2,175.7
141.5,175.8
141.6,175.8
141.7,175.8
141.8,175.8
159.7,175.8
145.8,175.8
142.5,175.8
147.7,175.8
159.7,175.9
159.4,175.9
146.0,175.9
158.4,175.9
149.5,175.9
159.8,175.9
160.8,175.9
159.8,176.7
176.3,176.7
176.6,176.7
175.9,176.8
147.9,176.8
146.7,176.8
142.1,176.8
154.6,176.8
141.9,176.8
142.2,176.8
176.8,176.9
142.3,176.9
142.4,176.9
142.5,176.9
142.6,176.9
142.7,176.9
142.9,176.9
143.0,176.9
143.2,176.9
143.5,176.9
143.6,176.9
143.8,176.9
144.0,176.9
144.1,176.9
144.2,176.9
144.3,176.9
144.4,176.9
144.6,176.9
144.7,176.9
144.8,176.9
145.4,176.9
145.5,176.9
147.3,177.0
147.4,177.0
147.5,177.0
150.5,177.0
153.6,177.0
155.2,177.0
159.6,177.0
159.8,177.0
161.0,177.0
162.9,177.0
165.8,177.0
144.8,177.0
165.9,177.0
170.1,177.0
172.0,177.0
177.9,179.7
178.3,179.7
178.9,179.7
179.8,180.0
145.8,180.7
180.4,180.7
145.7,180.8
145.8,180.8
147.5,180.8
149.0,180.8
146.0,180.8
146.6,180.8
146.1,180.8
180.4,180.8
146.1,180.9
146.1,181.7
181.5,181.7
146.2,181.8
146.3,181.8
146.5,181.8
146.6,181.8
146.7,181.8
146.8,181.9
146.9,181.9
147.0,181.9
150.7,181.9
147.4,181.9
161.8,181.9
177.0,181.9
154.6,181.9
147.3,181.9
147.5,181.9
180.0,181.9
182.3,182.6
147.2,182.6
147.7,182.7
147.8,182.7
147.9,182.7
148.0,182.7
182.7,182.8
148.0,182.8
149.9,182.8
148.2,182.8
157.4,182.8
148.3,182.8
159.1,182.8
148.4,182.8
148.5,182.8
148.6,182.9
148.7,182.9
148.8,182.9
154.8,182.9
150.4,182.9
163.1,182.9
151.0,182.9
146.1,186.7
149.2,186.7
153.5,186.7
151.5,186.7
152.6,186.7
149.3,186.7
149.5,186.7
149.6,186.7
149.6,186.8
149.6,186.9
149.7,186.9
152.1,186.9
152.2,186.9
158.3,186.9
159.8,186.9
182.3,186.9
166.4,186.9
162.4,186.9
162.6,186.9
163.1,186.9
165.0,186.9
165.6,186.9
174.4,186.9
166.2,186.9
170.1,186.9
180.5,186.9
181.3,186.9
186.2,187.5
183.3,187.5
186.5,187.5
183.2,187.5
47.7,187.7
102.0,187.7
150.3,187.8
150.5,187.8
150.6,187.8
150.6,187.9
150.6,188.0
150.7,188.0
150.8,188.0
151.1,188.0
151.2,188.0
151.3,188.0
151.4,188.0
151.4,188.8
151.5,188.9
151.6,188.9
151.7,188.9
151.9,188.9
153.4,188.9
181.5,188.9
188.9,189.6
151.8,189.6
151.9,189.6
152.0,189.6
152.1,189.6
152.2,189.6
152.3,189.6
152.3,189.9
152.4,189.9
152.5,189.9
158.5,189.9
152.6,190.0
152.7,190.0
154.9,190.0
152.9,190.0
153.0,190.0
180.9,190.0
171.6,190.0
152.8,190.0
154.5,190.6
152.8,190.6
153.6,190.7
164.5,190.7
153.4,190.7
190.6,190.8
153.2,190.8
153.3,190.8
153.4,190.8
190.5,190.8
153.5,190.8
153.5,190.9
153.6,190.9
192.2,193.7
193.5,193.7
193.4,193.7
193.6,193.7
193.1,193.7
192.2,193.8
193.6,193.8
193.8,194.0
153.7,194.0
153.9,194.0
161.3,194.0
161.5,194.0
161.7,194.0
161.6,194.0
179.5,194.0
194.6,194.7
194.4,194.7
153.7,194.7
153.8,194.8
153.9,194.8
160.3,194.8
158.6,194.8
159.9,194.8
160.8,194.8
156.4,194.8
154.1,194.8
154.3,194.8
154.4,194.8
194.8,194.8
163.4,194.8
163.4,194.9
173.6,194.9
181.4,194.9
181.9,194.9
194.4,194.9
195.5,195.7
154.5,195.7
154.7,195.7
154.7,195.8
195.5,195.8
154.5,195.9
154.6,195.9
154.7,195.9
154.8,195.9
154.8,196.0
155.5,196.0
154.9,196.0
155.3,196.0
155.0,196.0
176.5,196.0
196.7,196.8
155.4,196.8
155.5,196.8
155.6,196.8
164.5,196.8
181.9,196.8
187.4,196.8
189.1,196.8
88.9,197.7
182.3,197.7
155.7,197.8
155.8,197.8
155.9,197.8
156.0,197.8
156.1,197.8
156.3,197.8
156.6,197.8
156.6,197.9
156.7,197.9
160.9,197.9
174.8,197.9
189.7,197.9
186.3,200.7
46.6,200.8
57.5,200.8
182.3,200.8
181.4,200.8
179.2,200.9
187.4,200.9
197.6,200.9
183.4,200.9
188.1,200.9
173.8,200.9
177.2,200.9
182.0,200.9
182.8,200.9
171.6,200.9
194.8,200.9
174.7,200.9
175.2,200.9
175.4,200.9
175.6,200.9
177.9,200.9
178.0,200.9
181.4,200.9
181.5,200.9
173.6,200.9
183.7,200.9
184.1,200.9
184.3,200.9
186.3,200.9
194.8,201.0
187.4,201.0
197.6,201.0
195.5,201.0
189.4,201.0
197.5,201.0
198.5,201.0
195.8,201.6
194.8,201.7
179.8,201.7
165.5,201.8
173.1,201.8
173.5,201.8
173.6,201.8
176.0,201.8
179.5,201.8
181.8,201.8
182.0,201.8
183.4,201.8
189.1,201.8
193.7,201.8
191.0,201.8
188.1,201.8
191.5,201.8
191.8,201.8
192.6,201.8
193.7,201.9
171.7,201.9
181.1,201.9
191.0,201.9
193.8,201.9
195.8,201.9
195.9,201.9
196.0,201.9
196.1,201.9
196.2,201.9
197.5,201.9
188.6,202.7
188.6,202.8
200.5,202.9
194.8,202.9
200.9,202.9
174.5,202.9
188.6,202.9
202.5,202.9
202.6,202.9
180.9,202.9
181.0,202.9
200.5,203.0
188.6,203.0
193.6,203.0
201.7,203.0
201.5,203.0
201.6,203.0
202.5,203.0
201.0,203.6
199.2,203.6
200.9,203.6
172.6,203.6
173.5,203.7
173.6,203.7
202.5,203.8
176.4,203.8
202.7,203.8
161.4,203.8
161.8,203.8
166.9,204.6
176.4,204.6
202.7,204.6
172.4,204.6
175.9,204.6
176.7,204.6
176.9,204.7
180.7,204.7
181.7,204.7
181.8,204.7
182.9,204.7
183.9,204.7
186.4,204.7
188.7,204.7
189.7,204.7
190.8,204.7
194.7,204.7
194.9,204.7
195.3,204.7
195.9,204.7
199.1,204.7
200.6,204.7
200.8,204.7
200.9,204.7
201.9,204.7
202.2,204.7
202.3,204.7
202.4,204.7
202.6,204.7
202.7,204.7
202.8,204.7
204.0,204.7
175.6,204.7
179.9,204.7
180.0,204.7
182.5,204.7
182.6,204.7
184.9,204.9
203.4,204.9
203.3,204.9
201.7,204.9
202.6,204.9
203.1,204.9
203.2,204.9
203.5,204.9
203.6,204.9
203.7,204.9
203.8,204.9
203.9,204.9
204.0,204.9
203.3,207.7
115.7,208.6
207.5,208.6
133.4,208.6
155.6,208.6
172.8,208.6
157.3,208.6
156.9,208.7
157.3,208.7
157.7,208.7
157.4,208.7
157.5,208.7
157.8,208.7
158.0,208.7
158.2,208.8
208.7,208.9
158.0,208.9
103.8,208.9
162.4,208.9
158.8,208.9
158.5,208.9
162.5,208.9
176.3,208.9
158.3,208.9
183.3,208.9
207.3,208.9
158.4,208.9
158.6,209.6
158.5,209.6
167.4,209.7
158.7,209.7
158.8,209.7
165.5,209.7
159.0,209.7
160.9,209.7
158.9,209.7
159.1,209.7
188.4,210.6
188.1,210.6
187.7,210.6
187.6,210.6
159.3,210.7
209.6,210.8
159.4,211.7
165.9,211.7
162.7,211.7
159.5,211.7
159.7,211.7
161.5,211.7
194.8,211.7
187.6,211.7
187.8,211.7
188.4,211.7
159.6,211.7
160.0,211.8
176.3,211.8
159.8,211.8
172.5,211.8
202.8,211.8
160.7,211.8
176.4,211.8
159.7,211.8
161.4,211.8
160.3,211.8
161.7,211.9
159.9,211.9
160.0,211.9
181.5,211.9
159.8,211.9
211.8,214.6
209.9,214.7
210.4,214.7
204.7,214.7
204.5,214.8
211.4,214.8
209.6,214.8
205.0,214.8
205.3,214.8
206.3,214.8
214.1,214.8
209.4,214.9
206.7,214.9
205.5,214.9
207.0,214.9
211.5,214.9
211.6,214.9
207.6,215.6
209.9,215.6
209.9,215.7
207.6,215.7
209.9,215.8
207.6,215.8
213.9,215.8
214.0,215.8
214.0,215.9
213.9,215.9
210.7,215.9
160.4,215.9
160.3,215.9
173.8,215.9
210.7,216.6
160.4,216.6
208.0,216.6
208.0,216.7
211.7,216.8
188.8,216.8
211.7,216.9
188.8,216.9
207.4,216.9
189.4,216.9
207.4,217.7
214.6,217.7
181.6,217.7
196.4,217.7
189.4,217.7
210.8,217.8
182.6,217.8
189.6,217.8
165.4,217.8
215.7,217.8
215.6,217.8
190.8,217.8
214.8,217.8
174.2,217.9
211.8,217.9
214.6,217.9
205.1,217.9
205.2,217.9
210.2,217.9
208.9,217.9
210.9,217.9
187.1,217.9
201.2,217.9
217.1,217.9
214.5,217.9
205.1,218.6
200.9,218.6
214.5,218.6
215.6,218.7
210.6,218.7
207.4,218.7
210.0,218.7
163.2,218.7
215.9,218.7
196.3,218.8
187.4,218.8
209.7,218.8
211.3,218.8
214.1,218.8
217.0,218.8
217.6,218.8
188.9,222.7
222.8,222.8
218.2,223.6
215.0,223.6
222.9,223.6
219.6,223.6
220.8,223.6
215.4,223.6
160.1,223.8
160.4,223.8
160.4,224.0
160.5,224.6
160.6,224.6
207.4,224.8
218.3,224.9
201.5,224.9
224.5,225.7
225.4,225.8
166.8,225.8
169.5,225.8
169.4,225.8
179.5,225.8
160.7,225.8
165.4,225.8
160.8,225.9
227.2,228.6
160.8,228.6
204.7,228.6
183.3,228.7
189.5,228.7
218.4,228.7
212.4,228.7
214.6,228.7
221.2,228.7
225.8,228.7
160.3,228.7
224.2,228.7
221.8,228.7
218.9,228.7
218.9,228.8
160.6,228.9
166.6,228.9
187.4,228.9
160.8,228.9
196.4,228.9
186.8,229.6
160.6,229.7
222.4,229.7
180.5,229.7
189.4,229.7
181.9,229.7
160.9,229.7
161.0,229.8
181.9,229.8
161.1,229.8
161.3,229.8
161.4,229.8
161.5,229.8
161.5,229.9
161.6,229.9
179.3,229.9
183.7,229.9
186.8,229.9
215.0,229.9
222.6,229.9
188.4,229.9
161.6,230.8
161.7,230.8
166.3,230.8
163.6,230.8
161.8,230.8
225.3,230.8
222.6,230.8
174.5,230.8
179.8,230.8
206.0,230.8
174.8,230.8
174.8,230.9
182.3,230.9
230.3,231.7
231.4,231.7
161.8,231.7
163.0,231.7
161.9,231.7
162.4,231.8
162.2,231.8
162.5,231.8
162.6,231.8
162.7,231.8
183.5,231.8
172.3,231.8
169.4,231.8
165.3,231.8
222.9,231.8
189.1,231.8
218.2,231.8
165.6,231.8
162.9,231.8
165.5,231.8
231.6,231.8
180.5,231.8
190.7,231.8
192.2,231.8
198.3,231.8
230.9,231.8
162.8,231.8
200.2,231.9
208.2,231.9
181.4,232.8
190.4,232.8
232.5,232.8
226.1,232.9
174.6,232.9
181.1,232.9
190.4,232.9
191.0,232.9
193.1,232.9
191.9,232.9
193.5,232.9
212.5,232.9
204.5,232.9
235.5,235.8
161.8,235.8
162.9,235.8
162.8,235.9
163.1,235.9
163.6,236.6
164.5,236.7
164.9,236.7
164.6,236.7
163.6,236.7
164.8,236.7
164.4,236.7
165.4,236.7
165.5,236.7
165.4,236.8
165.2,236.8
165.5,236.8
165.0,236.8
165.1,236.8
164.9,236.8
165.6,236.8
198.8,236.8
225.4,237.6
186.6,237.6
170.1,237.6
174.5,237.6
193.3,237.6
197.3,237.6
166.2,237.6
165.7,237.6
165.8,237.6
188.1,237.6
170.6,237.6
190.4,237.6
166.6,237.6
166.0,237.6
165.5,237.8
237.5,237.8
174.2,238.7
166.6,238.7
176.5,238.7
111.7,238.7
184.6,238.7
165.9,238.7
213.3,238.9
170.6,239.0
166.0,239.7
179.9,239.7
180.7,239.7
166.1,239.7
180.0,239.7
215.4,239.7
172.6,239.7
166.4,239.7
172.5,239.7
199.8,239.7
172.1,239.7
194.4,239.7
193.6,239.7
174.5,239.7
174.5,239.8
180.6,239.8
177.3,239.8
169.9,239.8
201.6,239.8
172.6,239.8
187.4,239.8
182.0,239.8
186.6,239.8
173.5,239.8
175.4,239.8
191.2,239.8
175.9,239.8
189.4,239.8
179.4,239.8
210.2,239.8
170.5,239.8
191.4,239.8
191.4,239.9
172.6,239.9
182.1,239.9
175.9,239.9
189.4,239.9
174.6,239.9
176.9,239.9
174.2,239.9
172.2,239.9
172.1,239.9
172.5,239.9
174.5,239.9
189.4,240.0
172.2,240.0
228.6,242.8
214.5,242.9
196.0,242.9
175.4,242.9
179.7,242.9
195.3,242.9
199.9,242.9
195.3,243.7
199.9,243.7
201.7,243.7
180.2,243.8
214.0,243.8
214.4,243.8
216.3,243.8
218.1,243.8
222.1,243.9
222.5,243.9
223.8,243.9
224.6,243.9
225.5,243.9
228.2,243.9
228.6,243.9
230.3,243.9
182.1,244.6
188.6,244.6
190.6,244.6
192.7,244.6
223.5,244.6
223.6,244.6
223.7,244.6
214.0,244.6
214.4,244.6
214.5,244.6
217.6,244.6
218.1,244.6
222.0,244.6
222.3,244.6
237.4,244.6
241.0,244.6
179.8,244.6
187.8,244.6
189.0,244.6
192.6,244.6
194.6,244.6
195.3,244.6
200.5,244.6
223.8,244.6
229.8,244.6
232.2,244.6
233.0,244.6
218.3,244.7
234.1,244.7
173.6,244.9
174.7,244.9
175.0,244.9
179.6,244.9
179.8,244.9
181.3,244.9
181.5,244.9
183.6,244.9
185.8,244.9
187.5,245.0
189.1,245.0
187.3,245.0
189.0,245.0
189.2,245.0
207.5,245.0
194.4,245.6
190.6,245.7
186.6,245.7
180.0,245.7
189.2,245.7
228.1,245.7
193.6,245.7
192.0,245.8
192.6,245.8
193.6,245.8
196.2,245.8
197.7,245.8
223.7,245.8
202.5,245.8
201.0,245.8
187.0,245.9
187.5,245.9
200.6,245.9
181.3,245.9
193.9,245.9
201.0,245.9
201.1,245.9
203.0,245.9
203.1,245.9
203.1,246.0
203.2,246.0
203.7,246.0
204.4,246.0
174.2,246.7
196.7,246.7
196.7,246.8
182.6,246.8
182.6,246.9
204.5,246.9
205.5,246.9
205.6,246.9
206.0,246.9
207.4,246.9
207.5,246.9
218.2,250.6
218.3,250.6
218.3,250.7
218.7,250.7
222.0,250.7
222.1,250.7
222.5,250.7
206.0,250.7
208.7,250.7
212.7,250.7
213.3,250.7
213.9,250.8
214.7,250.8
215.9,250.8
218.6,250.8
218.9,250.8
221.5,250.8
222.3,250.9
222.8,250.9
222.9,250.9
223.2,250.9
223.4,250.9
223.6,250.9
194.8,250.9
223.8,250.9
224.4,250.9
229.4,250.9
229.6,250.9
230.3,250.9
230.4,250.9
236.7,250.9
230.6,250.9
230.7,250.9
232.2,250.9
232.9,250.9
233.0,250.9
235.6,250.9
237.1,250.9
237.5,250.9
237.9,250.9
238.4,250.9
238.5,250.9
238.8,250.9
239.2,250.9
239.3,250.9
239.8,250.9
244.5,250.9
250.8,251.7
244.2,251.7
243.3,251.7
249.4,251.7
249.1,251.8
246.9,251.8
242.8,251.8
250.5,251.8
220.4,251.8
242.1,252.0
170.3,252.0
170.4,252.0
170.5,252.0
170.7,252.0
170.8,252.0
170.9,252.0
240.5,252.0
171.1,252.6
240.4,252.6
241.7,252.6
242.7,252.6
244.5,252.6
252.4,252.8
229.4,252.8
231.4,252.8
238.2,252.8
238.2,252.9
238.3,252.9
244.5,252.9
245.6,252.9
246.5,252.9
171.2,252.9
171.5,252.9
246.7,252.9
246.7,253.0
249.4,253.0
251.9,253.0
171.8,253.9
172.1,253.9
172.3,253.9
172.4,253.9
172.6,253.9
255.8,256.7
170.8,256.8
172.6,256.9
257.7,257.8
170.1,257.8
186.6,257.8
190.7,257.8
250.6,257.8
172.6,257.9
183.4,257.9
181.4,257.9
172.6,258.6
172.7,258.6
195.7,258.6
258.3,258.6
172.7,258.7
186.6,258.7
172.7,258.9
234.3,258.9
174.7,258.9
179.7,258.9
182.5,258.9
196.6,258.9
182.8,259.6
202.4,259.6
181.4,259.6
181.5,259.6
187.4,259.6
237.3,259.6
190.3,259.6
192.2,259.6
194.5,259.6
203.2,259.6
175.0,259.6
196.3,259.6
207.5,259.6
197.7,259.6
187.2,259.7
190.8,259.7
198.4,259.7
200.3,259.7
201.3,259.7
202.5,259.7
202.7,259.7
189.8,259.7
203.6,259.7
212.6,259.7
201.0,259.7
239.8,259.7
218.3,259.7
220.8,259.7
220.9,259.7
206.5,259.7
225.8,259.7
214.6,259.7
251.7,259.8
230.0,259.8
184.7,259.8
159.6,259.8
221.7,259.9
238.7,259.9
238.6,259.9
239.3,259.9
251.7,259.9
244.5,259.9
241.2,259.9
242.8,259.9
243.1,259.9
251.5,259.9
246.8,259.9
248.6,259.9
247.0,259.9
214.6,259.9
206.8,259.9
190.6,260.5
196.7,260.5
259.6,260.6
258.0,260.7
198.1,260.7
230.1,260.7
258.1,260.7
258.2,260.7
258.5,260.7
174.4,260.7
174.7,260.7
179.5,260.7
180.8,260.7
187.9,260.7
196.9,260.7
197.4,260.7
204.6,260.7
227.9,260.7
253.5,260.7
235.6,260.7
195.4,260.7
196.8,260.7
172.9,260.7
212.6,260.7
224.8,260.7
172.8,260.7
180.7,263.7
173.3,263.9
86.1,263.9
145.1,263.9
171.9,263.9
172.9,264.6
174.4,264.6


==> images/FigReviewOrder_other_nvd.csv <==
x,y
0.2,1.7
0.3,1.7
0.7,1.7
1.6,1.9
4.3,4.8
4.4,4.8
4.6,5.0
4.7,172.8
4.9,5.9
4.8,5.0
6.5,6.8
6.7,7.7
6.8,7.7
6.9,7.7
7.0,7.9
7.2,7.9
7.9,8.8
8.3,8.8
8.9,12.6
8.9,20.9
9.5,12.8
9.6,12.8
10.5,12.8
10.6,12.9
11.4,12.9
12.8,12.9
12.9,21.9
12.9,15.7
13.0,13.7
13.3,13.9
13.5,13.9
13.8,21.8
14.6,15.0
14.6,14.8
14.7,14.9
14.9,15.0
15.2,15.9
15.4,15.9
15.5,15.9
15.6,19.8
15.6,15.8
16.8,19.8
18.4,20.0
19.0,35.9
19.0,20.0
19.1,20.7
19.1,35.9
19.6,20.9
19.7,20.7
19.8,21.0
20.0,21.0
20.3,20.9
20.6,21.0
20.8,32.9
21.2,102.7
21.4,21.8
21.7,29.0
21.7,21.8
21.7,21.9
21.9,21.9
21.9,22.8
22.2,168.9
22.2,244.9
22.2,33.7
22.2,49.9
22.2,22.7
22.3,105.9
22.6,22.7
22.7,155.8
22.7,22.8
25.4,26.0
25.5,26.0
25.7,28.6
25.8,26.9
26.4,27.7
26.6,27.7
26.6,28.6
26.7,250.8
26.7,33.0
27.0,27.7
27.1,27.9
27.7,28.7
27.7,32.6
27.8,159.9
29.3,29.9
29.6,31.8
29.8,31.8
32.0,32.9
32.2,32.9
32.3,32.9
32.5,32.9
32.4,32.9
32.6,32.9
32.7,32.9
33.0,160.8
33.0,33.8
33.0,159.9
33.5,33.8
33.6,33.8
33.7,33.8
33.8,34.8
33.8,34.7
33.8,33.9
34.0,34.8
34.4,34.9
34.5,34.9
35.3,35.8
35.7,35.9
35.8,35.9
36.6,36.8
36.7,36.8
36.8,36.8
36.8,36.9
38.1,40.0
38.8,65.0
39.2,42.6
39.4,42.1
39.4,41.8
39.5,41.9
39.8,40.8
39.8,40.7
40.5,41.8
40.4,40.6
40.7,41.8
40.8,42.8
40.8,168.5
41.6,41.8
41.8,41.8
41.8,42.1
41.8,47.7
42.0,42.9
42.1,54.6
42.3,43.8
42.4,130.6
42.7,42.9
35.8,42.9
43.1,43.8
43.5,43.9
43.7,43.9
44.2,47.7
46.2,48.7
46.4,49.8
46.5,48.9
46.5,49.8
46.6,49.8
47.4,48.9
47.6,155.9
47.8,49.6
47.8,77.8
48.6,50.9
48.6,126.2
48.6,49.9
48.8,49.9
49.3,49.9
49.3,180.8
49.4,49.9
49.7,168.5
50.2,50.9
50.7,50.9
50.9,50.9
51.0,75.8
51.1,55.7
51.3,55.7
52.0,56.6
52.1,56.6
53.2,55.7
53.4,55.8
53.7,55.9
54.4,55.8
54.6,56.6
54.7,56.7
55.7,57.0
57.0,62.9
57.0,58.1
57.2,58.1
57.3,58.1
57.3,59.0
57.4,58.1
57.8,59.1
57.7,60.6
60.2,180.8
60.9,62.9
61.2,62.8
61.5,62.8
61.6,62.9
61.8,62.9
62.1,62.9
62.4,62.9
62.8,125.8
62.9,64.7
63.0,63.9
63.3,63.9
63.6,63.9
63.8,64.9
63.9,65.0
63.9,67.6
64.7,65.1
65.3,68.8
65.4,67.8
65.4,68.8
67.4,69.0
67.5,68.1
67.8,107.1
67.9,244.9
68.3,69.0
68.8,69.9
68.8,69.8
68.8,70.6
69.3,70.6
69.7,70.7
70.0,70.7
70.0,71.8
70.5,70.7
71.8,74.8
74.6,75.8
74.6,77.8
74.6,77.7
74.6,78.9
74.6,76.7
74.6,75.9
74.7,76.5
74.8,78.9
75.3,76.7
75.4,76.7
75.5,76.7
75.6,76.7
75.8,159.8
76.1,76.8
76.2,76.8
76.3,76.8
76.4,77.8
76.7,77.5
76.8,77.5
77.0,77.7
77.1,77.7
77.1,78.6
77.1,77.8
77.6,77.8
77.7,77.8
77.7,77.9
77.8,77.9
78.0,78.9
77.9,78.7
78.6,78.7
78.9,78.9
78.9,81.9
79.0,82.7
79.1,85.8
79.1,82.8
79.1,82.7
80.1,82.8
80.3,82.9
81.3,87.7
81.3,88.8
81.4,84.8
81.5,83.8
81.5,84.8
81.6,85.7
81.6,83.8
81.7,83.9
82.1,84.7
82.2,85.9
82.3,84.7
82.6,84.8
82.9,91.0
83.6,85.8
83.7,90.0
83.7,85.8
83.7,88.9
83.7,89.2
83.8,91.0
83.8,85.8
83.8,88.7
84.3,85.8
84.5,90.0
84.7,88.6
84.7,90.0
84.8,87.7
84.9,112.9
85.3,87.6
85.3,87.7
85.6,91.9
85.7,90.0
85.7,125.9
84.8,87.6
87.6,90.0
87.6,95.9
88.1,90.0
88.3,90.0
88.9,91.0
89.3,91.0
89.5,96.0
89.5,95.9
89.5,96.8
89.6,93.2
89.6,95.9
89.6,96.0
89.6,90.0
90.7,93.0
90.8,93.0
91.5,93.2
91.6,93.2
91.6,93.3
91.8,93.3
91.8,99.9
91.8,96.0
92.2,93.3
92.2,96.0
92.5,99.7
92.6,95.6
92.6,99.7
92.8,96.0
92.9,96.6
93.8,105.1
94.5,97.0
95.0,95.8
95.4,97.0
95.7,97.0
95.8,97.0
96.3,97.0
96.3,188.0
96.4,102.8
96.4,97.6
96.6,102.8
96.6,97.6
96.6,97.7
96.6,97.8
96.7,105.9
96.7,99.6
96.7,97.8
96.8,97.8
96.8,99.8
97.1,97.9
97.6,97.8
97.7,97.8
97.9,99.7
97.9,99.9
98.1,99.8
98.2,99.8
98.4,99.8
98.5,99.8
98.5,118.9
98.6,99.6
98.7,99.9
98.7,99.6
98.8,125.8
98.8,99.8
98.8,99.9
98.9,107.0
98.9,99.8
98.9,99.9
99.0,99.9
99.1,99.9
99.2,99.9
99.3,99.9
99.5,99.9
99.6,130.7
99.7,103.0
99.7,99.9
99.8,158.5
99.9,102.8
100.1,104.0
101.1,103.8
101.4,103.8
101.6,107.0
102.4,103.9
102.4,104.0
102.5,104.0
102.6,104.0
102.9,104.0
103.4,104.0
103.5,104.8
103.6,106.0
103.6,105.1
103.7,105.1
103.8,105.1
104.6,105.9
104.4,105.9
104.7,105.9
104.8,105.9
104.9,105.9
104.5,106.0
104.2,106.0
105.6,106.0
106.2,107.0
104.5,118.9
104.3,107.0
104.5,118.0
106.6,107.0
104.4,107.0
104.4,180.8
104.4,115.0
106.8,113.9
107.3,111.0
107.3,111.7
107.6,111.7
109.0,111.9
109.1,112.6
109.1,113.8
109.2,118.0
109.2,113.9
109.2,119.8
109.2,112.6
109.3,112.6
109.4,112.9
109.5,118.0
109.6,113.9
109.6,113.6
109.7,113.7
110.6,115.0
110.6,118.9
110.8,115.0
110.8,125.9
111.3,118.9
111.6,118.9
111.7,119.7
111.7,118.9
111.7,119.0
111.7,119.8
112.0,119.9
112.2,124.5
112.4,123.8
112.7,127.7
112.8,123.9
112.9,123.9
112.9,126.0
112.9,126.7
112.9,125.9
112.9,123.7
113.4,124.0
113.5,124.0
113.6,124.8
114.3,124.8
114.6,124.8
114.7,124.8
114.7,126.7
114.8,124.9
115.2,124.9
116.4,124.9
116.4,141.5
116.4,237.6
116.4,126.2
116.5,124.6
116.5,124.9
116.6,124.9
116.7,125.7
116.8,125.8
116.9,125.8
117.0,125.8
117.0,125.9
117.1,125.8
117.2,125.8
117.3,125.8
117.4,125.8
117.6,125.8
117.7,124.6
117.8,159.9
117.9,125.9
118.2,125.9
118.5,125.9
118.6,125.9
118.6,126.0
118.7,126.0
118.9,126.0
119.0,126.0
119.3,126.0
119.4,141.5
119.6,126.0
119.7,126.1
119.8,126.1
120.4,126.1
120.5,126.1
120.7,126.7
120.9,126.9
121.1,126.9
121.7,126.9
121.9,126.9
122.4,130.7
122.4,126.9
123.0,127.7
123.3,127.7
123.3,168.8
123.3,130.7
123.6,127.7
123.7,127.7
123.7,127.8
123.8,127.8
123.9,127.8
124.5,127.8
124.7,127.9
124.7,130.7
124.8,128.0
125.0,128.0
125.1,130.7
125.4,130.6
125.5,130.6
125.6,131.9
125.7,130.6
125.8,130.7
125.8,131.7
126.2,130.7
126.6,131.7
126.7,131.7
126.8,131.7
126.9,132.1
127.0,132.1
127.2,133.7
127.2,133.5
127.3,133.5
127.6,133.5
127.7,158.7
127.7,133.5
128.1,133.5
129.0,148.9
129.6,159.9
130.3,133.9
130.4,134.7
130.7,147.0
130.7,137.6
130.7,188.9
130.8,137.6
130.8,137.7
130.9,137.7
131.0,137.7
131.5,137.7
131.7,137.9
131.7,138.6
131.7,168.8
131.8,146.9
131.8,147.8
131.8,152.9
131.8,138.7
132.8,138.8
132.8,168.5
133.1,138.8
133.5,139.7
133.6,139.7
133.8,140.8
134.1,140.8
134.6,180.0
134.7,141.7
134.7,140.9
134.8,159.0
134.8,140.9
134.8,147.8
135.3,242.9
136.6,142.0
137.0,147.8
137.0,148.7
137.0,147.9
137.1,147.9
137.2,147.9
137.3,151.6
137.3,151.7
137.4,151.6
137.4,151.7
137.5,148.7
137.7,148.8
137.8,148.8
137.9,148.8
138.3,154.7
138.4,154.6
138.4,179.7
138.5,154.6
138.4,180.0
138.4,158.7
138.5,180.8
138.5,154.7
138.5,154.8
138.6,154.8
138.7,154.9
138.8,190.9
138.8,155.7
139.0,155.8
139.8,161.6
139.7,161.7
139.8,168.8
140.2,162.6
140.3,173.9
140.4,173.9
140.6,173.9
140.7,180.9
140.9,173.9
140.9,174.0
140.9,174.8
140.9,174.9
141.5,179.9
141.5,176.9
141.5,177.0
141.5,179.8
141.5,180.0
141.6,180.0
141.7,181.7
141.7,180.0
142.5,180.6
142.6,180.6
142.8,180.7
143.2,180.6
143.3,243.7
143.4,180.6
143.4,180.7
143.6,181.8
144.3,180.7
144.5,180.7
144.7,180.7
144.6,180.7
144.9,180.7
144.9,190.9
144.8,180.7
145.1,180.7
145.3,180.7
145.3,238.7
145.6,180.8
145.6,180.7
146.1,181.8
146.5,181.8
146.6,181.8
147.0,181.9
147.2,181.9
147.3,181.9
147.4,181.9
147.6,182.6
147.7,182.7
147.7,182.8
147.7,190.0
147.8,182.7
147.9,182.8
148.7,182.9
148.8,182.9
150.4,187.8
150.5,187.8
151.1,188.0
151.2,189.9
151.2,208.7
151.3,189.9
151.3,208.8
151.3,188.0
151.4,188.0
151.4,189.9
151.4,188.8
151.5,188.8
151.6,188.9
151.7,188.9
151.8,189.6
151.9,207.7
152.0,189.6
152.1,189.6
152.2,189.9
152.4,189.9
152.7,180.9
153.0,190.7
153.5,193.7
153.6,228.6
153.6,192.0
153.6,218.8
153.6,193.7
153.7,193.7
153.8,194.8
153.9,194.8
154.0,228.9
154.2,194.8
154.5,194.9
154.5,195.7
154.6,195.8
154.7,195.9
155.0,196.0
155.1,196.0
155.3,209.7
155.4,196.8
155.3,196.8
155.6,197.7
158.0,208.8
158.0,208.9
158.1,208.9
158.4,209.7
158.5,162.9
158.6,209.7
158.6,162.8
158.7,204.9
158.7,209.7
159.2,217.8
159.2,210.6
159.2,209.8
159.2,210.7
159.2,210.8
159.2,250.7
159.3,210.8
159.4,210.8
159.4,211.7
159.4,210.7
159.8,211.8
160.0,223.7
160.0,223.6
160.0,162.9
160.0,223.8
160.0,180.9
160.3,224.0
160.6,218.9
160.6,224.9
160.6,224.8
160.6,162.9
160.6,225.7
160.6,225.8
160.7,228.9
160.9,243.7
161.2,229.8
161.3,229.8
161.3,204.9
161.3,232.8
161.4,229.8
161.6,218.8
161.8,230.8
161.8,207.7
161.8,231.8
162.4,231.8
162.4,217.8
162.7,235.8
162.7,235.9
162.9,238.9
162.9,235.9
162.9,236.7
162.9,239.7
163.3,169.9
163.4,235.9
164.2,236.7
165.0,236.7
165.1,236.7
165.1,250.7
165.1,236.8
165.8,169.9
165.8,237.6
165.8,238.7
166.6,169.9
166.8,168.8
166.8,168.9
166.8,167.7
166.8,168.5
166.8,168.6
166.8,167.8
167.6,168.6
167.7,168.6
167.8,168.6
167.8,169.6
167.9,168.7
168.3,169.6
168.6,169.7
168.7,169.8
169.0,169.9
169.3,169.9
169.8,239.9
170.7,256.7
170.7,252.0
170.8,253.8
170.8,253.7
170.8,252.0
170.8,252.6
171.1,252.8
171.1,252.9
171.4,252.9
171.4,256.7
171.4,256.8
171.6,253.8
171.6,256.7
171.6,217.9
171.6,256.8
172.3,253.9
172.3,256.8
172.6,264.0
172.6,257.8
172.7,218.8
172.7,263.9
172.8,264.0
172.8,263.9
172.9,217.8
173.2,264.6
173.7,246.7
174.9,197.9
141.2,175.9
176.3,246.8
176.6,223.8
176.7,246.7
176.8,223.8
179.8,246.8
180.1,224.9
181.7,218.9
181.7,223.8
181.8,224.8
183.9,218.9
183.9,243.7
183.9,243.8
186.2,242.8
186.2,217.9
186.4,237.6
186.4,239.8
186.4,237.8
186.4,237.7
186.4,239.9
186.4,204.9
186.5,239.8
186.5,246.8
186.9,218.9
187.4,246.8
187.6,218.8
187.9,245.8
188.6,202.9
188.6,258.9
189.9,224.6
190.6,202.9
190.7,197.9
190.9,224.8
193.2,245.8
193.8,224.8
193.9,245.8
194.1,243.9
194.3,218.9
194.6,242.8
194.6,245.8
195.5,202.9
195.5,259.6
195.5,258.9
195.8,245.8
195.8,218.8
196.3,242.9
196.8,224.8
197.7,245.8
198.6,246.8
198.6,245.8
198.6,246.7
199.8,218.9
200.5,246.9
200.5,246.8
201.7,224.8
202.3,245.6
202.5,203.0
202.5,202.9
202.5,202.7
202.5,216.9
202.5,217.7
202.9,246.9
203.4,218.8
203.5,259.7
204.9,223.8
207.5,244.6
207.5,243.7
209.6,218.9
209.8,243.8
211.5,224.8
212.6,243.8
212.6,242.8
212.6,218.7
212.6,250.6
212.6,250.7
212.6,215.5
213.2,218.9
213.6,243.8
213.7,243.8
214.1,260.7
214.2,260.7
214.3,243.9
214.6,245.9
214.6,250.8
214.6,259.7
214.6,245.8
215.6,243.8
216.6,243.8
219.1,260.7
221.3,243.8
221.5,244.6
221.8,250.8
222.1,243.9
222.3,243.9
222.6,224.6
222.6,243.9
222.7,250.9
223.1,223.8
223.8,246.9
223.8,246.0
223.8,250.7
223.8,245.9
224.5,250.9
225.5,245.9
225.5,259.9
225.5,259.7
228.6,250.9
229.5,259.9
229.5,259.7
229.7,240.0
230.6,250.9
231.9,244.6
232.7,250.9
233.6,244.6
233.6,244.7
233.6,251.7
233.6,250.7
234.6,236.7
235.6,250.9
236.1,259.9
236.1,250.8
236.1,244.6
236.1,243.9
236.5,244.6
236.7,244.6
236.7,243.9
236.9,244.9
237.5,250.9
238.7,244.6
238.8,250.9
242.4,244.6
237.5,244.6
250.1,259.8
250.8,250.9
250.8,251.7


==> route_timing_comparison.csv <==
group,route,n,share,mean_days,p25_days,median_days,p75_days,p90_days,p95_days,within_1_day,over_30_days,max_days
AI-associated,GRA-linked,386,0.8247863247863247,21.64707832589714,1.3219328703703703,7.348292824074074,39.32533564814815,64.11686342592593,73.08211805555555,0.17357512953367876,0.33419689119170987,91.86410879629629
AI-associated,NVD-first,82,0.1752136752136752,23.35485024277326,3.6241203703703704,11.976284722222221,41.2440162037037,59.38016203703704,59.837673611111114,0.12195121951219512,0.4024390243902439,91.93202546296297
Contemporaneous reference,GRA-linked,9578,0.8013867834774835,19.66614262329019,1.2541203703703703,5.999027777777778,33.998518518518516,56.007962962962964,69.0666550925926,0.21182729366580877,0.2668902213256888,1692.4647453703703
Contemporaneous reference,NVD-first,3373,0.19861321652251657,18.590989386561073,1.2324305555555555,7.418576388888889,31.22571759259259,50.06563657407408,63.64136574074074,0.19753234293336966,0.27332111315623164,1852.1367708333332
Historical reference,GRA-linked,4612,0.4433336537537249,23.794291916116574,0.17537037037037037,0.4547569444444445,1.1844212962962963,3.223564814814815,8.19085648148148,0.699479618386817,0.03512575888985256,1587.9584375
Historical reference,NVD-first,5791,0.5566663462462751,44.33917695162352,0.32905092592592594,1.102789351851852,5.103287037037037,55.280023148148146,337.9487384259259,0.47539285097565187,0.11068900017268175,2319.0880439814814


==> route_timing_decomposition.json <==
{
  "clock": "source-to-review (repository-advisory publication for GRA-linked, NVD publication for NVD-first)",
  "decomposition": {
    "contemporaneous": {
      "mu_a": [
        21.95,
        16.78,
        27.19
      ],
      "mu_b": [
        19.45,
        16.38,
        22.6
      ],
      "diff": [
        2.49,
        -1.72,
        7.2
      ],
      "route": [
        0.03,
        -0.19,
        0.31
      ],
      "within": [
        2.47,
        -1.75,
        7.15
      ],
      "within_gra": [
        1.63,
        -2.63,
        6.08
      ],
      "within_nvd": [
        0.83,
        -0.33,
        2.13
      ]
    },
    "historical": {
      "mu_a": [
        21.95,
        16.23,
        27.33
      ],
      "mu_b": [
        35.23,
        26.53,
        46.76
      ],
      "diff": [
        -13.28,
        -25.36,
        -2.9
      ],
      "route": [
        -7.84,
        -16.57,
        -1.33
      ],
      "within": [
        -5.45,
        -14.24,
        2.92
      ],
      "within_gra": [
        -1.77,
        -10.17,
        5.98
      ],
      "within_nvd": [
        -3.68,
        -7.81,
        -0.91
      ]
    }
  },
  "route_standardized_mean_days": {
    "contemporaneous": 19.48,
    "historical": 27.39
  },
  "route_share_of_gap_pct_historical": 59.0,
  "standardized_shares_pct": {
    "contemporaneous/within_1_day": [
      16.3,
      20.9
    ],
    "contemporaneous/over_30_days": [
      34.8,
      26.8
    ],
    "historical/within_1_day": [
      14.5,
      57.5
    ],
    "historical/over_30_days": [
      37.2,
      7.7
    ]
  },
  "probability_of_superiority_pct": {
    "GRA-linked/contemporaneous": [
      45.8,
      40.6,
      51.0
    ],
    "NVD-first/contemporaneous": [
      42.5,
      34.6,
      51.1
    ],
    "GRA-linked/historical": [
      16.3,
      13.1,
      20.4
    ],
    "NVD-first/historical": [
      25.5,
      20.1,
      33.2
    ]
  },
  "tail_sensitivity": {
    "cap_days": 91.9,
    "contemporaneous": {
      "mu_a": [
        21.95,
        16.78,
        27.19
      ],
      "mu_b": [
        17.91,
        14.99,
        20.99
      ],
      "diff": [
        4.03,
        -0.08,
        8.23
      ],
      "route": [
        0.01,
        -0.2,
        0.22
      ],
      "within": [
        4.03,
        -0.08,
        8.29
      ],
      "within_gra": [
        3.04,
        -1.17,
        7.32
      ],
      "within_nvd": [
        0.99,
        -0.17,
        2.27
      ]
    },
    "historical": {
      "mu_a": [
        21.95,
        16.23,
        27.33
      ],
      "mu_b": [
        8.25,
        6.83,
        10.2
      ],
      "diff": [
        13.69,
        7.97,
        19.27
      ],
      "route": [
        -2.85,
        -4.4,
        -1.69
      ],
      "within": [
        16.55,
        10.84,
        22.25
      ],
      "within_gra": [
        14.48,
        8.86,
        20.42
      ],
      "within_nvd": [
        2.07,
        0.65,
        3.63
      ]
    }
  },
  "ghsa_clock_sensitivity": {
    "contemporaneous": {
      "mu_a": [
        4.08,
        2.07,
        6.64
      ],
      "mu_b": [
        3.61,
        2.87,
        4.54
      ],
      "diff": [
        0.47,
        -1.69,
        2.94
      ],
      "route": [
        -0.43,
        -1.84,
        1.23
      ],
      "within": [
        0.9,
        -0.27,
        2.16
      ],
      "within_gra": [
        0.0,
        0.0,
        0.0
      ],
      "within_nvd": [
        0.9,
        -0.27,
        2.16
      ]
    },
    "historical": {
      "mu_a": [
        4.08,
        2.04,
        6.31
      ],
      "mu_b": [
        21.02,
        12.62,
        32.75
      ],
      "diff": [
        -16.94,
        -29.06,
        -8.28
      ],
      "route": [
        -14.4,
        -23.49,
        -8.06
      ],
      "within": [
        -2.53,
        -6.55,
        0.24
      ],
      "within_gra": [
        -0.0,
        -0.0,
        0.0
      ],
      "within_nvd": [
        -2.53,
        -6.55,
        0.24
      ]
    },
    "route_share_of_gap_pct_historical": 85.0
  },
  "gra_linked_median_lag_by_month_(reference,candidates)": {
    "GRA-linked/2026-01": [
      0.4,
      0.5
    ],
    "GRA-linked/2026-05": [
      5.7,
      4.5
    ],
    "GRA-linked/2026-07": [
      29.3,
      34.6
    ],
    "GRA-linked/2026-09": [
      41.4,
      32.4
    ]
  },
  "bootstrap_replicates": 1000,
  "seed": 20260923,
  "notes": "Each decomposition entry is [estimate, 95% low, 95% high] in days. Reproduced by notebooks/sec4-3-route-and-review-timing.ipynb and notebooks/sec5-route-timing-decomposition.ipynb using data/gra_pub_dates.json."
}
